Measurement of the high-mass Drell--Yan differential cross-section in pp collisions at sqrt(s)=7 TeV with the ATLAS detector

This Letter reports a measurement of the high-mass Drell-Yan differential cross-section in proton-proton collisions at a centre-of-mass energy of 7 TeV at the LHC. Based on an integrated luminosity of 4.9 /fb, the differential cross-section in the Z/gamma* to e+e- channel is measured with the ATLAS detector as a function of the invariant mass, Mee, in the range 116 < Mee < 1500 GeV, for a fiducial region in which both the electron and the positron have transverse momentum pT > 25 GeV and pseudorapidity eta < 2.5. A comparison is made to various event generators and to the predictions of perturbative QCD calculations at next-to-next-to-leading order.

==> Metadata.txt <==


Title:

Measurement of the high-mass Drell--Yan differential cross-section in pp collisions at sqrt(s)=7 TeV
with the ATLAS detector

Abstract:

This Letter reports a measurement of the high-mass
Drell-Yan differential cross-section 
in proton-proton collisions 
at a centre-of-mass energy of 7 TeV at the LHC.
Based on an integrated luminosity of 
4.9 /fb, 
the differential cross-section in the Z/gamma* to e+e-
channel 
is measured with the ATLAS detector as a function of the invariant mass, Mee, in the range 116 < Mee < 1500 GeV, 
for a fiducial region 
in which both the electron and the positron have transverse momentum
pT  > 25 GeV and pseudorapidity eta < 2.5.
A comparison is made to various event generators and to the predictions of perturbative
QCD calculations at next-to-next-to-leading order.


Comments: 8 pages plus author list (21 pages total), 3 figures, 2 tables, submitted to PLB, All figures including auxiliary figures 
are available at http://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/STDM-2012-10/


CERN-PH-EP-2013-064

